Measuring and unbiasing the BAO shift in the Lyman-Alpha forest with AbacusSummit

The currently observing Dark Energy Spectroscopic Instrument (DESI) places sub-percent constraints on the Baryon Acoustic Oscillations (BAO) scaling parameters from the Lyman-$\alpha$ (Ly-$\alpha$) forest. However, no systematic error budget stemming from non-linearities in the 3D clustering of the Ly-$\alpha$ forest is included in the DESI-Ly-$\alpha$ analysis. In this work, we measure the size of the shift of the BAO peak using large Ly-$\alpha$ forest mocks produced on the $N$-body simulation suite \textsc{AbacusSummit}. Specifically, we measure the Ly-$\alpha$ auto-correlation and the Ly-$\alpha$-quasar cross-correlation functions. We use the DESI Ly-$\alpha$ forest fitting pipeline, \textsc{Vega}, with the publicly available covariance matrix from eBOSS DR16. To mitigate the noise, we adopt a linear control variates (LCV) technique, reducing the error bars by a factor of up to $\sim \sqrt{50}$ on large scales. From the auto-correlation, we detect a small positive shift in radial direction of $\Delta \alpha_\parallel = 0.35\%$ at the 3$\sigma$ level and virtually no shift in the transverse direction, $\alpha_\perp$. From the cross-correlation, we see a similar shift to $\Delta\alpha_\parallel$, albeit with larger error bars, and a small negative shift, $\Delta \alpha_\perp=\sim$0.25\%, at the 2$\sigma$ level. We also make a connection with the Ly-$\alpha$ forest effective field theory (EFT) framework and find that the one-loop EFT power spectrum yields unbiased measurements of the BAO shift parameters in radial and transverse direction for Ly-$\alpha$ auto and the Ly-$\alpha$-quasar cross-correlation measurements. When using the one-loop EFT framework, we find that we can recover the BAO parameters without a shift, which has important implications for future Ly-$\alpha$ forest analyses based on EFT. This work paves the way for the full-shape analysis of DESI and future surveys.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
